Overview and Challenges of Ambient Systems, Towards a Constructivist Approach to their Modelling

From a closed and controlled environment, neglecting all the external disturbances, information processing systems are now exposed to the complexity and the aleas of the physical environment, open and uncontrolled. Indeed, as envisioned by Mark Weiser as early as 1991, the progresses made on wireless communications, energy storage and the miniaturization of computer components, made it possible the fusion of the physical and digital worlds. This fusion is embodied in a set of concepts such as Internet of Things, Pervasive Computing, Ubiquitous Computing, etc. From a synthesis of these different concepts, we show that beyond the simple collection of environmental data from sensors, the purpose of the information processing systems underlying these concepts is to carry out relevant actions that the processing of these data suggests in our environment. However, due to the complexity of these systems and the inability to predict the effects of their actions, the responsibility for these actions still often remains with users. Mark Weiser's vision of disappearing computing is still far from being a reality. This situation calls for an epistemological rupture that is proposed to be concretized through the systemic approach which finds its foundations in constructivism. It is no longer a question of predicting but of evaluating in vivo the effectiveness of these systems. The perspectives for such an approach are discussed.

==> Apps2019.csv <==
EnergyEfficiency IOT 11.1557690422508
EnergyUtilization IOT 10.7097343397706
SmartGrid IOT 5.05342613469268
SmartCity IOT 12.9889226546417
SmartHome IOT 6.84246642486031
IntelligentBuilding IOT 8.26389569650034
Monitoring IOT 14.2829134398588
Healthcare IOT 7.72963434957357
Industry4.0 IOT 3.51436133712381
Manufacture IOT 3.15655327909029
VirtualReality IOT 3.19576512106656
SocialNetworking IOT 3.08303107538477
Forecasting IOT 2.90167630624449
Vehicles IOT 2.71051857661014
Agriculture IOT 2.38211940005882
SustainableDevelopment IOT 2.02921282227233
EnergyEfficiency Ubiquitous 7.98966175974829
EnergyUtilization Ubiquitous 8.61894594898303
Healthcare Ubiquitous 17.2940779862906
IntelligentBuilding Ubiquitous 11.4844364535341
SmartCity Ubiquitous 8.80997864928644
SmartHome Ubiquitous 4.53983593662209
Monitoring Ubiquitous 3.80941678840319
VirtualReality Ubiquitous 8.79874143162153
AugmentedReality Ubiquitous 4.39375210697831
SocialNetworking Ubiquitous 8.5627598606585
E-Learning Ubiquitous 3.84312844139791
Teaching Ubiquitous 3.14642094617373
Forecasting Ubiquitous 5.02303629621306
MultimediaServices Ubiquitous 3.68580739408922
EnergyUtilization CPS 6.25358577165806
EnergyEfficiency CPS 6.13884107860011
SmartGrid CPS 29.1451520367183
SmartCity CPS 3.27022375215146
IntelligentBuilding CPS 4.61847389558233
Industry4.0 CPS 11.1589213998853
Manufacture CPS 9.23694779116466
FactoryAutomation CPS 2.86861732644865
Vehicles CPS 5.39300057372347
Robotics CPS 8.89271371199082
AccidentPrevention CPS 3.70051635111876
Monitoring CPS 4.44635685599541
VirtualReality CPS 4.87664945496271
EnergyUtilization Pervasive 4.19303797468354
EnergyEfficiency Pervasive 4.43037974683544
SmartHome Pervasive 6.32911392405063
SmartSpace Pervasive 5.06329113924051
IntelligentBuilding Pervasive 9.17721518987342
Healthcare Pervasive 35.6803797468354
ActivityRecognition Pervasive 6.17088607594937
VirtualReality Pervasive 7.99050632911392
Education Pervasive 4.82594936708861
SocialNetworking Pervasive 5.22151898734177
WebServices Pervasive 10.9177215189873
EnergyEfficiency AmI 2
EnergyUtilization AmI 1.9047619047619
IntelligentBuilding AmI 8.76190476190476
SmartHome AmI 9.38095238095238
SmartCity AmI 1.76190476190476
SmartSpace AmI 1.61904761904762
AmbientAssistedLiving AmI 16.1904761904762
Healthcare AmI 9.61904761904762
ElderlyPeople AmI 2.28571428571429
HumanActivities AmI 1.38095238095238
Forecasting AmI 1.33333333333333
ActivityRecognition AmI 4.33333333333333
GestureRecognition AmI 1.66666666666667
SpeechRecognition AmI 1.66666666666667
FaceRecognition AmI 1.33333333333333
ActivitiesofDailyLiving AmI 1.57142857142857
SocialNetworking AmI 1.61904761904762
Robotics AmI 13.3333333333333
HomeAutomation AmI 1.47619047619048
Education AmI 1.76190476190476
E-Learning AmI 1.52380952380952
Teaching AmI 1.47619047619048
VirtualReality AmI 5.42857142857143
AugmentedReality AmI 1.9047619047619
Monitoring AmI 2
WebServices AmI 2.66666666666667

==> apps_data.txt <==
Energy Efficiency;IOT; 				;2276
Energy Utilization;IOT;				;2185
Smart Grids;IOT;						;1031
Smart City	;IOT;					;2650
Smart Home		;IOT;				;1396
Intelligent Building;IOT;			;1686
Monitoring				;IOT;		;2914
Healthcare		;IOT;				;1577
Industry 4.0;IOT;					;717
Manufacture		;IOT;				;644
Virtual Reality		;IOT;			;652
Social Networking;IOT;				;629
Forecasting		;IOT;				;592
Vehicles		;IOT;				;553
Agriculture		;IOT;				;486
Sustainable Development	;IOT;		;414
Energy Efficiency 	;Ubiquitous;			;711
Energy Utilization	;Ubiquitous;			;767
Healthcare	;Ubiquitous;					;1539
Intelligent Building;Ubiquitous;			;1022
Smart City	;Ubiquitous;					;784
Smart Home;Ubiquitous;						;404
Monitoring	;Ubiquitous;					;339
Virtual Reality	;Ubiquitous;				;783
Augmented Reality	;Ubiquitous;			;391
Social Networking	;Ubiquitous;			;762
E-Learning;Ubiquitous;						;342
Teaching			;Ubiquitous;			;280
Forecasting	;Ubiquitous;					;447
Multimedia services	;Ubiquitous;			;328
Energy Utilization 	;CPS;					;218
Energy Efficiency ;CPS;						;214
Smart Grids	;CPS;							;1016
Smart City	;CPS;							;114
Intelligent Building;CPS;					;161
Industry 4.0;CPS;							;389
Manufacture		;CPS;						;322
Factory Automation;CPS;						;100
Vehicles				;CPS;				;188
Robotics	;CPS;							;310
Accident Prevention	;CPS;					;129
Monitoring	;CPS;							;155
Virtual Reality	;CPS;						;170
Energy Utilization ;Pervasive;				;53
Energy Efficiency ;Pervasive;					;56
Smart Home	;Pervasive;						;80
Smart Space	;Pervasive;						;64
Intelligent Building;Pervasive;				;116
Healthcare	;Pervasive;						;451
Activity Recognition;Pervasive;				;78
Virtual Reality	;Pervasive;					;101
Education	;Pervasive;						;61
Social Networking;Pervasive;					;66
Web services;Pervasive;						;138
Energy Efficiency	;AmI;				;42
Energy Utilization	;AmI;				;40
Intelligent Building	;AmI;			;184
Smart Home	;AmI;						;197
Smart City	;AmI;						;37
Smart Space	;AmI;						;34
Ambient Assisted Living	;AmI;			;340
Healthcare		;AmI;					;202
Elderly People	;AmI;					;48
Human Activities	;AmI;				;29
Forecasting	;AmI;					;28
Activity Recognition;AmI;				;91
Gesture Recognition	;AmI;				;35
Speech Recognition	;AmI;				;35
Face Recognition	;AmI;				;28
Activities of Daily Living	;AmI;		;33
Social Networking	;AmI;				;34
Robotics		;AmI;					;280
Home Automation	;AmI;					;31
Education		;AmI;					;37
E-Learning		;AmI;					;32
Teaching		;AmI;					;31
Virtual Reality		;AmI;				;114
Augmented Reality	;AmI;				;40
Monitoring			;AmI;				;42
Web Services	;AmI;					;56


==> years.csv <==
Year CPS IoT UbiquitousComputing PervasiveComputing AmbientIntelligence IoE EmbeddedSystems
2018 1438 10349 2322 139 137 44 4360
2017 1290 7130 2018 197 530 27 4793
2016 992 4721 2131 190 207 21 3834
2015 734 2553 2578 222 166 16 4821
2014 525 1391 2420 226 178 6 2928
2013 453 907 1955 260 185 1 2689
2012 328 730 2251 266 224 0.001 2064
2011 221 465 2061 306 204 0.001 3164
2010 117 235 1900 394 258 0.001 3118
2009 42 55 1779 370 274 0.001 2677
2008 12 20 2166 687 206 0.001 2615
2007 8 8 1970 427 107 0.001 2533
2006 0.001 5 904 176 77 0.001 2106
2005 0.001 1 517 139 66 0.001 1724
2004 1 2 365 105 39 0.001 1333
2003 0.001 2 331 134 19 0.001 1309
2002 0.001 0.001 200 56 8 0.001 849
2001 0.001 0.001 131 30 0.001 0.001 775
2000 0.001 0.001 80 23 1 0.001 548
1999 0.001 0.001 83 3 0.001 0.001 452
1998 2 0.001 20 1 1 0.001 422
1997 1 0.001 11 0.001 1 0.001 133
1996 0.001 0.001 6 0.001 0.001 0.001 103
1995 0.001 0.001 4 0.001 0.001 0.001 71
1994 0.001 0.001 4 0.001 0.001 0.001 47
1993 0.001 0.001 1 0.001 0.001 0.001 36
1992 0.001 0.001 0.001 0.001 2 0.001 22
1991 0.001 0.001 0.001 0.001 0.001 0.001 19
1990 0.001 0.001 0.001 0.001 0.001 0.001 22

